Recent highlights and prospects on (n,$\gamma$) measurements at the CERN n_TOF facility

Neutron capture cross-section measurements are fundamental in the study of the slow neutron capture (s-) process of nucleosynthesis and for the development of innovative nuclear technologies. One of the best suited methods to measure radiative neutron capture (n,$\gamma$) cross sections over the full stellar range of interest for all the applications is the time-of-flight (TOF) technique. Overcoming the current experimental limitations for TOF measurements, in particular on low mass unstable samples, requires the combination of facilities with high instantaneous flux, such as the CERN n_TOF facility, with detection systems with an enhanced detection sensitivity and high counting rate capabilities. This contribution presents a summary about the recent highlights in the field of (n,$\gamma$) measurements at n_TOF. The recent upgrades in the facility and in new detector concepts for (n,\g) measurements are described. Last, an overview is given on the existing limitations and prospects for TOF measurements involving unstable targets and the outlook for activation measurements at the brand new high-flux n_TOF-NEAR station.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

